The Mass-ive Issue: Anomaly Detection in Jet Physics

In the hunt for new and unobserved phenomena in particle physics, attention has turned in recent years to using advanced machine learning techniques for model independent searches. In this paper we highlight the main challenge of applying anomaly detection to jet physics, where preserving an unbiased estimator of the jet mass remains a critical piece of any model independent search. Using Variational Autoencoders and multiple industry-standard anomaly detection metrics, we demonstrate the unavoidable nature of this problem.

==> title-ideas.txt <==
The Problem with Mass: Anomaly Detection in Jet Physics

Dissecting the Mass Problem: Anomaly Detection in Jet Physics

The Mass-ive Issue: Anomaly Detection in Jet Physics

The Role of Jet Mass in Anomaly Detection

Anomaly Detection or Mass Selection: Anomaly Detection in Jet Physics?

Anomaly Detection or Mass Selection: What's at play in jet physics?



